Recursive Bayesian Initialization of Localization Based on Ranging and Dead Reckoning

The initialization of the state estimation in a localization scenario based on ranging and dead reckoning is studied. Specifically, we start with a cooperative localization setup and consider the problem of recursively arriving at a uni-modal state estimate with sufficiently low covariance such that covariance based filters can be used to estimate an agent's state subsequently. A number of simplifications/assumptions are made such that the estimation problem can be seen as that of estimating the initial agent state given a deterministic surrounding and dead reckoning. This problem is solved by means of a particle filter and it is described how continual states and covariance estimates are derived from the solution. Finally, simulations are used to illustrate the characteristics of the method and experimental data are briefly presented.

==> pos_agent1.txt <==
-0.000158 0.000657
-0.000195 0.000813
-0.000448 0.001403
-0.000517 0.001619
-0.000694 0.002793
-0.000844 0.003394
-0.000872 0.004034
-0.001022 0.004732
-0.001073 0.005219
-0.001293 0.006291
-0.001393 0.007041
-0.001385 0.007001
-0.001373 0.008176
-0.001389 0.008273
-0.001348 0.008773
-0.001408 0.009168
-0.001524 0.010559
-0.001628 0.011283
-0.001713 0.011838
-0.001884 0.013023
-0.002008 0.014261
-0.002077 0.014755
-0.002091 0.014850
-0.002165 0.015521
-0.002504 0.016376
-0.002580 0.016870
-0.002802 0.017621
-0.002948 0.018541
-0.003344 0.019101
-0.003344 0.019101
-0.003518 0.020313
-0.003575 0.020644
-0.003750 0.021269
-0.003915 0.022204
-0.003849 0.023283
-0.003822 0.023119
-0.003908 0.024091
-0.003901 0.024048
-0.003884 0.024552
-0.003925 0.024817
-0.004132 0.025833
-0.004183 0.026156
-0.004340 0.026542
-0.004466 0.027313
-0.004540 0.027920
-0.004716 0.029004
-0.005046 0.030095
-0.005041 0.030060
-0.005252 0.030438
-0.005290 0.030657
-0.009746 0.033427
-0.009869 0.033848
-0.008944 0.037581
-0.012190 0.051224
-0.012164 0.052857
-0.011331 0.049235
-0.010769 0.046793
-0.010968 0.047787
-0.010574 0.046067
-0.010784 0.046417
-0.010518 0.045268
-0.010812 0.046398
-0.010658 0.045737
-0.011044 0.046019
-0.010967 0.045701
-0.011439 0.046968
-0.011426 0.046919
-0.011851 0.047411
-0.011989 0.047959
-0.012370 0.049073
-0.014145 0.056115
-0.008562 0.087941
-0.007633 0.078392
-0.009113 0.077427
-0.009346 0.078358
-0.008493 0.071202
-0.008724 0.071735
-0.008332 0.068515
-0.008512 0.069170
-0.008876 0.072133
-0.009081 0.073245
-0.009485 0.076503
-0.009644 0.077042
-0.009977 0.079701
-0.010277 0.080772
-0.010549 0.082913
-0.010894 0.083611
-0.011095 0.085152
-0.011357 0.086204
-0.011513 0.087391
-0.011845 0.088011
-0.011962 0.088882
-0.012288 0.090000
-0.012343 0.090402
-0.012690 0.090774
-0.012727 0.091041
-0.013066 0.092092
-0.013080 0.092194
-0.013067 0.092102
-0.013336 0.092532
-0.013292 0.092229
-0.013536 0.093328
-0.013452 0.092749
-0.013811 0.093124
-0.013721 0.092514
-0.014025 0.093651
-0.013905 0.092855
-0.014269 0.093394
-0.014101 0.092294
-0.014525 0.093334
-0.014531 0.093376
-0.014933 0.094326
-0.014897 0.094099
-0.015240 0.094491
-0.015164 0.094017
-0.015322 0.094976
-0.015231 0.094414
-0.015486 0.094758
-0.015395 0.094199
-0.015614 0.094957
-0.015515 0.094351
-0.015755 0.094587
-0.015676 0.094115
-0.015851 0.094732
-0.015764 0.094217
-0.015993 0.095281
-0.015915 0.094817
-0.016105 0.095269
-0.016199 0.096234
-0.016137 0.095865
-0.016431 0.096545
-0.016360 0.096130
-0.016683 0.097109
-0.016630 0.096801
-0.016856 0.097052
-0.016803 0.096748
-0.017060 0.097880
-0.017018 0.097639
-0.017410 0.098363
-0.017385 0.098219
-0.017796 0.099299
-0.017785 0.099237
-0.018229 0.100119
-0.018221 0.100076
-0.018705 0.100588
-0.018723 0.100683
-0.018760 0.100882
-0.055365 0.098336
-0.103576 0.183966
-0.103534 0.186598
-0.103138 0.185886
-0.103971 0.186387
-0.103797 0.186075
-0.104521 0.187470
-0.104522 0.187470
-0.105206 0.188236
-0.105335 0.188465
-0.105871 0.189211
-0.106117 0.189650
-0.106661 0.190908
-0.107137 0.191759
-0.107901 0.192197
-0.107883 0.192166
-0.108743 0.193593
-0.056345 0.277749
-0.056100 0.276541
-0.071591 0.271728
-0.070577 0.267880
-0.071827 0.270766
-0.070909 0.267306
-0.055205 0.208109
0.302732 0.213447
0.724169 0.510588
0.996544 -0.672255
1.214152 -0.819050
1.165047 -1.174581
1.676454 -1.690172
1.716088 -2.609520
2.064688 -3.139607
1.618192 -3.891252
1.206853 -4.572151
0.592194 -5.066534
0.091684 -5.671790
0.091684 -5.671790
-0.489416 -6.234147
-0.923230 -6.933521
-0.923230 -6.933521
-1.371115 -7.556996
-1.801849 -8.144005
-1.801849 -8.144005
-2.238192 -8.659816
-2.238192 -8.659816
-2.339113 -8.725197
-2.771775 -9.136728
-2.772145 -9.136559
-2.772145 -9.136559
-2.773847 -9.137218
-2.774376 -9.137086
-2.774376 -9.137086
-2.775477 -9.137089
-2.814532 -9.076162
-2.814532 -9.076162
-3.360733 -8.921240
-3.360733 -8.921240
-4.037197 -8.548731
-4.533268 -8.177169
-4.533268 -8.177169
-5.236557 -7.763495
-5.967269 -7.399981
-6.722445 -7.194029
-7.298926 -7.515970
-7.298926 -7.515970
-7.787724 -8.164919
-8.248744 -8.846305
-8.248744 -8.846305
-8.711631 -9.520555
-8.711631 -9.520555
-9.125887 -10.209336
-9.533454 -10.884115
-9.533454 -10.884115
-9.936298 -11.572684
-10.465719 -12.156746
-10.456265 -12.163828
-10.909441 -12.807188
-11.364345 -13.391017
-11.375635 -13.381276
-11.530314 -13.939596
-11.293031 -14.472056
-10.655349 -14.963448
-10.652071 -14.966374
-10.068126 -15.467870
-9.449960 -15.923965
-9.448958 -15.926106
-8.822213 -16.363985
-8.197648 -16.702454
-8.198048 -16.704013
-7.723031 -16.938410
-7.518116 -17.032404
-7.533306 -17.040164
-7.534678 -17.040882
-7.535346 -17.038961
-7.535288 -17.038826
-7.197633 -17.213445
-6.525782 -17.592231
-6.535343 -17.590850
-5.810958 -17.962184
-5.830489 -17.956503
-5.095138 -18.240596
-4.319977 -18.419477
-4.335182 -18.416036
-3.550746 -18.490518
-2.801458 -18.521616
-2.803306 -18.521001
-2.039622 -18.522281
-1.333598 -18.638812
-1.343003 -18.634203
-0.588912 -18.874389
0.109111 -19.152577
0.105470 -19.149974
0.802639 -19.470474
0.802722 -19.471195
1.405354 -19.871327
1.753603 -19.892026
1.738088 -19.884891
2.111377 -19.334913
2.536796 -18.630733
2.516674 -18.616609
2.957979 -17.946319
3.405413 -17.294871
3.395114 -17.281596
3.843701 -16.657440
3.832880 -16.642933
4.243141 -16.053038
4.395433 -15.391394
4.371164 -15.319314
4.063188 -14.732425
3.649841 -14.103909
3.650188 -14.107601
3.239832 -13.474584
2.736882 -12.946369
2.750863 -12.976033
2.123303 -12.559040
2.074442 -12.519003
1.423896 -12.112705
0.761017 -11.673551
0.763999 -11.678047
0.122870 -11.224673
-0.481662 -10.827422
-0.469639 -10.836017
-1.109844 -10.402110
-1.723540 -10.037947
-1.685041 -10.062037
-2.236750 -9.690343
-2.469571 -9.552324
-2.464332 -9.555351
-2.464906 -9.554944
-2.458549 -9.555724
-2.431404 -9.562657
-2.432201 -9.562434
-2.438247 -9.563093
-2.439667 -9.562535
-2.440559 -9.562395
-2.447025 -9.567235
-2.446553 -9.567425
-2.401890 -9.519705
-2.400642 -9.546494
-2.090394 -9.069526
-2.093359 -9.077611
-1.606974 -8.451280
-1.190811 -7.789794
-0.872091 -7.142097
-0.603185 -6.480930
-0.610041 -6.491919
-0.142475 -5.887948
0.294614 -5.296985
0.706957 -4.647419
1.047055 -3.987697
1.338889 -3.329514
1.401510 -2.676697
1.142962 -2.012188
0.643234 -1.549430
0.097670 -1.266426
-0.491208 -1.110719
-0.892983 -0.811836
-0.842017 -0.488156
-0.825754 -0.468241
-0.823903 -0.467170
-0.824890 -0.475171
-0.824861 -0.473858
-0.821866 -0.470797
-0.821695 -0.469918
-0.819554 -0.467648
-0.819526 -0.467296
-0.818112 -0.465545
-0.818190 -0.465665
-0.817315 -0.464343
-0.817460 -0.463903
-0.816994 -0.462956
-0.817246 -0.463071
-0.817000 -0.462488
-0.817294 -0.461945
-0.817267 -0.461457
-0.817492 -0.461522
-0.817556 -0.461057
-0.817957 -0.460372
-0.818253 -0.460113
-0.818698 -0.459727
-0.819183 -0.459631
-0.819653 -0.458741
-0.820472 -0.458866
-0.820974 -0.458347
-0.822019 -0.458813
-0.822584 -0.458557
-0.822705 -0.457914
-0.823322 -0.457253
-0.823497 -0.456781
-0.824156 -0.456332
-0.824464 -0.455891
-0.825148 -0.455757
-0.825762 -0.455375
-0.826466 -0.454827
-0.827148 -0.454752
-0.827785 -0.453912
-0.828661 -0.454145
-0.829213 -0.453841
-0.830409 -0.454273
-0.831082 -0.453385
-0.831339 -0.452512
-0.831919 -0.452587
-0.832371 -0.452030
-0.833026 -0.451478
-0.833596 -0.451006
-0.834192 -0.451011
-0.834987 -0.450792
-0.835528 -0.450126
-0.836629 -0.450274
-0.837169 -0.449739
-0.837499 -0.448907
-0.837926 -0.448774
-0.838546 -0.448327
-0.839043 -0.447777
-0.839930 -0.447560
-0.840469 -0.447473
-0.841512 -0.447704
-0.842057 -0.447118
-0.842405 -0.446260
-0.842821 -0.445877
-0.843257 -0.445182
-0.843641 -0.445300
-0.844146 -0.444917
-0.844598 -0.444198
-0.845225 -0.443963
-0.845730 -0.443349
-0.846568 -0.443523
-0.847054 -0.443114
-0.848238 -0.443551
-0.848681 -0.442781
-0.848901 -0.442165
-0.849464 -0.441879
-0.849846 -0.441559
-0.850525 -0.440721
-0.851124 -0.440700
-0.851894 -0.440566
-0.852779 -0.440781
-0.853572 -0.440003
-0.853849 -0.439202
-0.854613 -0.438469
-0.854886 -0.437918
-0.855597 -0.437572
-0.856145 -0.437208
-0.856851 -0.436261
-0.857537 -0.436188
-0.858257 -0.435695
-0.859123 -0.435901
-0.859800 -0.435559
-0.860851 -0.435996
-0.861839 -0.435247
-0.862003 -0.434531
-0.862836 -0.433786
-0.863143 -0.433238
-0.863988 -0.433038
-0.864523 -0.432785
-0.865318 -0.432261
-0.866050 -0.432315
-0.866752 -0.431406


==> pos_agent2.txt <==
0.001551 -0.000000
0.001550 0.000000
-0.000917 0.001257
-0.001002 0.001373
-0.001244 -0.001321
-0.001672 -0.001776
-0.000724 -0.003444
-0.000912 -0.004338
-0.000701 -0.005519
-0.000809 -0.006371
-0.000595 -0.007694
-0.000667 -0.008623
-0.000541 -0.009927
-0.000596 -0.010934
-0.000424 -0.012265
-0.000460 -0.013300
-0.000154 -0.014659
-0.000164 -0.015666
-0.000033 -0.016928
-0.000035 -0.017866
0.000224 -0.019140
0.000236 -0.020153
0.000431 -0.021431
0.000452 -0.022495
0.000794 -0.023753
0.000826 -0.024728
0.000900 -0.025960
0.000935 -0.026967
0.000796 -0.028114
0.000823 -0.029094
0.000878 -0.030385
0.000908 -0.031408
0.000962 -0.032795
0.000992 -0.033800
0.001116 -0.035198
0.001148 -0.036201
0.001359 -0.037458
0.001392 -0.038370
0.001556 -0.039625
0.001592 -0.040561
0.001770 -0.041819
0.001810 -0.042768
0.001970 -0.044109
0.002198 -0.045427
0.002243 -0.046372
0.002564 -0.047654
0.002614 -0.048575
0.002939 -0.049816
0.002990 -0.050681
0.003048 -0.051662
0.003475 -0.052837
0.003536 -0.053771
0.003784 -0.054926
0.003848 -0.055852
0.004087 -0.057131
0.004153 -0.058057
0.004408 -0.059363
0.004474 -0.060252
0.004712 -0.061496
0.004786 -0.062463
0.004777 -0.063696
0.004849 -0.064657
0.005004 -0.065827
0.005077 -0.066786
0.005064 -0.068121
0.005140 -0.069144
0.005450 -0.070511
0.005529 -0.071534
0.005623 -0.072742
0.005688 -0.073580
0.005964 -0.074858
0.006034 -0.075737
0.006602 -0.077061
0.006698 -0.078190
0.006992 -0.079501
0.007073 -0.080415
0.007396 -0.081624
0.007479 -0.082544
0.007772 -0.083828
0.007870 -0.084884
0.008325 -0.086274
0.008418 -0.087230
0.008782 -0.088473
0.008885 -0.089514
0.009314 -0.090971
0.009464 -0.092438
0.009571 -0.094389
0.009762 -0.096277
0.009735 -0.098199
0.009702 -0.099946
0.009838 -0.101345
0.009914 -0.102639
0.010047 -0.104010
0.010053 -0.105350
0.010152 -0.106385
0.010268 -0.107562
0.010366 -0.108586
0.010487 -0.109916
0.010591 -0.111001
0.010768 -0.112139
0.010875 -0.113250
0.010832 -0.114436
0.010934 -0.115518
0.011049 -0.116820
0.011150 -0.117883
0.011230 -0.119104
0.011328 -0.120152
0.011563 -0.121349
0.011665 -0.122411
0.011772 -0.123543
0.011662 -0.124752
0.011767 -0.125882
0.011776 -0.127060
0.011874 -0.128113
0.012221 -0.129314
0.012331 -0.130479
0.012559 -0.131532
0.012673 -0.132721
0.013102 -0.133707
0.013213 -0.134835
0.013590 -0.135983
0.013693 -0.137011
0.014026 -0.138206
0.014146 -0.139389
0.014464 -0.140479
0.014582 -0.141617
0.014740 -0.142668
0.014853 -0.143756
0.014701 -0.144890
0.014817 -0.146042
0.015007 -0.147062
0.015128 -0.148251
0.015107 -0.149352
0.015221 -0.150477
0.015268 -0.151587
0.015397 -0.152582
0.015507 -0.153675
0.015453 -0.154723
0.015557 -0.155763
0.015297 -0.156950
0.015409 -0.158098
0.015318 -0.159174
0.015418 -0.160217
0.015325 -0.161244
0.015433 -0.162381
0.014999 -0.163324
0.015105 -0.164477
0.014634 -0.165525
0.014727 -0.166577
0.014192 -0.167561
0.014286 -0.168670
0.013779 -0.169707
0.013869 -0.170822
0.013458 -0.171820
0.013537 -0.172824
0.013027 -0.173885
0.013114 -0.175033
0.012872 -0.175870
0.012952 -0.176972
0.012781 -0.178056
0.012855 -0.179092
0.012596 -0.180251
0.012672 -0.181328
0.012493 -0.182398
0.012568 -0.183492
0.012341 -0.184624
0.012413 -0.185691
0.012488 -0.186820
0.012280 -0.187910
0.012354 -0.189034
0.012307 -0.190140
0.012372 -0.191145
0.012286 -0.192181
0.012351 -0.193191
0.012188 -0.194061
0.012260 -0.195198
0.012288 -0.196247
0.012355 -0.197319
0.012266 -0.198406
0.012260 -0.199622
0.012328 -0.200715
0.012296 -0.201919
0.012366 -0.203069
0.012450 -0.204448
-0.135692 -0.141576
-0.382179 -0.398751
-0.155361 -1.213586
-0.235348 -1.838397
-0.923385 -2.377674
-1.153940 -2.971342
-2.404855 -2.655709
-2.626847 -2.900857
-3.381769 -2.391707
-4.081078 -2.111657
4.578535 -6.071196
4.977960 -6.740307
4.975098 -8.468623
-2.014209 -9.167714
-2.749341 -9.360114
-1.711977 -9.745487
-2.255060 -9.021668
-2.812105 -9.549891
-2.345265 -9.577039
-2.786531 -10.144930
-3.088566 -10.144195
-3.071372 -9.955978
-3.073746 -9.954307
-3.091665 -9.825109
-3.104344 -9.832183
-3.203252 -9.629289
-3.202348 -9.630837
-3.837361 -9.741974
-3.894784 -9.791515
-3.625413 -10.670405
-3.398669 -10.945120
-2.537321 -11.708050
-2.162168 -12.403782
-1.975357 -12.435355
-1.829407 -13.138627
-1.919200 -13.900176
-2.171982 -14.606458
-1.817290 -14.578994
-2.219931 -15.223347
-2.257875 -15.836145
-2.128398 -15.823531
-2.656948 -16.429306
-2.858046 -17.002660
-2.927555 -17.003202
-3.719218 -17.448691
-4.091231 -17.846244
-3.939608 -17.881344
-4.672243 -18.120628
-4.665847 -18.127036
-5.372848 -18.136944
-6.153711 -18.030563
-5.988023 -18.042626
-6.636781 -17.853806
-7.267628 -17.589103
-7.644131 -17.298131
-7.657136 -17.307875
-7.771071 -17.224452
-7.762623 -17.210851
-7.786957 -17.228710
-7.788145 -17.230179
-7.771215 -17.218470
-7.785389 -17.238184
-7.786625 -17.239441
-7.666077 -17.143632
-7.686954 -17.162720
-7.687778 -17.163595
-7.687439 -17.163580
-7.695672 -17.153167
-7.957847 -16.943565
-8.626699 -16.535449
-8.624774 -16.536937
-9.324960 -16.125805
-10.003600 -15.692569
-9.996907 -15.694378
-10.678451 -15.231943
-11.358974 -14.778459
-11.302259 -14.776458
-11.973677 -14.334742
-11.947460 -14.318651
-12.613261 -13.878669
-13.242191 -13.455240
-13.199289 -13.433343
-13.838028 -13.024239
-14.464813 -12.608795
-14.461586 -12.608079
-15.080097 -12.153940
-15.647839 -11.635946
-15.690942 -11.639504
-16.158185 -11.056032
-16.146409 -11.034813
-16.489162 -10.404189
-16.541428 -9.661876
-16.563709 -9.687941
-16.381785 -8.979925
-15.962791 -8.312991
-16.008674 -8.368226
-15.554138 -7.770891
-15.024102 -7.125562
-15.005345 -7.104772
-14.508159 -6.551953
-13.798164 -5.830790
-13.309441 -5.280698
-13.442888 -5.364523
-12.879468 -4.837845
-12.363526 -4.478460
-12.213436 -4.412339
-11.551119 -4.124800
-10.764506 -3.973515
-10.696574 -3.966166
-10.006808 -4.172967
-9.390241 -4.595010
-9.516658 -4.591527
-8.942827 -5.047660
-9.049996 -5.034699
-8.466881 -5.529684
-7.963008 -5.999751
-8.010073 -5.992509
-7.377965 -6.456237
-6.747261 -6.988471
-6.769504 -6.987039
-6.158402 -7.544977
-6.193484 -7.531776
-5.582883 -7.960851
-4.977539 -8.405050
-4.958371 -8.386517
-4.312096 -8.782906
-3.667103 -9.178358
-3.663165 -9.169387
-3.105673 -9.562824
-2.816683 -9.604306
-2.803811 -9.584275
-2.757918 -9.514094
-2.399621 -9.245220
-1.901753 -8.807102
-1.494752 -8.290543
-1.451321 -8.161592
-0.947403 -7.582150
-0.899692 -7.472240
-0.389746 -6.998716
0.161076 -6.548907
0.721012 -6.091097
1.214572 -5.583534
1.609356 -4.959398
1.937466 -4.343896
2.075366 -3.638762
1.936829 -3.006491
1.558022 -2.427112
1.035616 -2.135582
0.394712 -2.031483
-0.125798 -1.853263
-0.243419 -1.706252
-0.244070 -1.705396
-0.243342 -1.706850
-0.243984 -1.706843
-0.242636 -1.709191
-0.243194 -1.709355
-0.242143 -1.711073
-0.242536 -1.711109
-0.241829 -1.712232
-0.242058 -1.712191
-0.241490 -1.713521
-0.241575 -1.713670
-0.241110 -1.714752
-0.240138 -1.715438
-0.239803 -1.716445
-0.238766 -1.716879
-0.238702 -1.717987
-0.237680 -1.718540
-0.237634 -1.719629
-0.236497 -1.720181
-0.236561 -1.721032
-0.235499 -1.721773
-0.235711 -1.722344
-0.234445 -1.722968
-0.234638 -1.723696
-0.233526 -1.724216
-0.233576 -1.725219
-0.232398 -1.725826
-0.232404 -1.726572
-0.231209 -1.727166
-0.231282 -1.728022
-0.230318 -1.728358
-0.230291 -1.729189
-0.229283 -1.729583
-0.229347 -1.730404
-0.228125 -1.730726
-0.228077 -1.732806
-0.222893 -1.735885
-0.222844 -1.737259
-0.218868 -1.739502
-0.218745 -1.741573
-0.215751 -1.743099
-0.215779 -1.744841
-0.213669 -1.745678
-0.213717 -1.747444
-0.212117 -1.748195
-0.212251 -1.749926
-0.210557 -1.750710
-0.210672 -1.752287
-0.209183 -1.752961
-0.209278 -1.754663
-0.207878 -1.755309
-0.208063 -1.756851
-0.206707 -1.757450
-0.206915 -1.759052
-0.205573 -1.759705
-0.205796 -1.761421
-0.204466 -1.762061
-0.204576 -1.763730
-0.203442 -1.764268
-0.203568 -1.765830
-0.202557 -1.766169
-0.202788 -1.767583
-0.201509 -1.768090
-0.201785 -1.769573
-0.200819 -1.769980
-0.201096 -1.772285
-0.198276 -1.774325
-0.198861 -1.766547
-0.195030 -1.769156
-0.195655 -1.756908
-0.192926 -1.758797
-0.193472 -1.749158
-0.191513 -1.750490
-0.192080 -1.742797
-0.190733 -1.743598
-0.191166 -1.737522
-0.189647 -1.738530
-0.190019 -1.733712
-0.188491 -1.734689
-0.188769 -1.730887
-0.187414 -1.731881
-0.187602 -1.728890
-0.186122 -1.729876
-0.186310 -1.727526
-0.184907 -1.728413
-0.185130 -1.726497
-0.183590 -1.727679
-0.183762 -1.726294
-0.182300 -1.726780
-0.182530 -1.725741
-0.181263 -1.726347
-0.179813 -1.727264
-0.180092 -1.726307
-0.178692 -1.727175
-0.178929 -1.726595
-0.179153 -1.726261
-0.177661 -1.727160

